Stochastic Prediction Equilibrium for Dynamic Traffic Assignment

Stochastic effects significantly influence the dynamics of traffic flows. Many dynamic traffic assignment (DTA) models attempt to capture these effects by prescribing a specific ratio that determines how flow splits across different routes based on the routes' costs. Other models take a game-theoretic perspective and describe the equilibria resulting from the individual traffic participants' decisions instead of prescribing flow splits, however they usually neglect stochastic effects. In this paper, we propose a new unifying framework for DTA that incorporates the interplay between the routing decisions of each single traffic participant, the potentially stochastic nature of predicting the future state of the network, and the physical flow dynamics. Our framework consists of an edge loading operator modeling the physical flow propagation and a routing operator modeling the routing behavior of traffic participants. The routing operator is assumed to be set-valued and, thus, capable to model complex (deterministic) equilibrium conditions as well as stochastic equilibrium conditions assuming that measurements for predicting traffic are noisy. As our main results, we derive several quite general equilibrium existence and uniqueness results which not only subsume known results from the literature but also lead to new results. Specifically, for the new stochastic prediction equilibrium, we show existence and uniqueness under natural assumptions on the probability distribution over the predictions.

==> py/2_ide.csv <==
x,edge0,edge1,edge2,edge3,lowpath_cost,highpath_cost
0.0,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.05,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.1,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.15000000000000002,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.2,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.25,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.30000000000000004,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.35000000000000003,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.4,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.45,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.5,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.55,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.6000000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.65,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.7000000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.75,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.8,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.8500000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.9,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
0.9500000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
1.0,0.6666666666666666,1.0,0.3333333333333333,1.0,2.0,2.0
1.0,nan,1.0,nan,1.0,2.0,2.0
1.0,0.3333333333333333,1.0,0.6666666666666666,1.0,2.0,2.0
1.05,0.3333333333333333,1.0,0.6666666666666666,1.0,2.05,2.05
1.1,0.3333333333333333,1.0,0.6666666666666666,1.0,2.1,2.1
1.1500000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,2.1500000000000004,2.1500000000000004
1.2000000000000002,0.3333333333333333,1.0,0.6666666666666666,1.0,2.2,2.2
1.25,0.3333333333333333,1.0,0.6666666666666666,1.0,2.25,2.25
1.3,0.3333333333333333,1.0,0.6666666666666666,1.0,2.3,2.3
1.35,0.3333333333333333,1.0,0.6666666666666666,1.0,2.35,2.35
1.4000000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,2.4000000000000004,2.4000000000000004
1.4500000000000002,0.3333333333333333,1.0,0.6666666666666666,1.0,2.45,2.45
1.5,0.3333333333333333,1.0,0.6666666666666666,1.0,2.5,2.5
1.55,0.3333333333333333,1.0,0.6666666666666666,1.0,2.55,2.55
1.6,0.3333333333333333,1.0,0.6666666666666666,1.0,2.6,2.6
1.6500000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,2.6500000000000004,2.6500000000000004
1.7000000000000002,0.3333333333333333,1.0,0.6666666666666666,1.0,2.7,2.7
1.75,0.3333333333333333,1.0,0.6666666666666666,1.0,2.75,2.75
1.8,0.3333333333333333,1.0,0.6666666666666666,1.0,2.8,2.8
1.85,0.3333333333333333,1.0,0.6666666666666666,1.0,2.85,2.85
1.9000000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,2.9000000000000004,2.9000000000000004
1.9500000000000002,0.3333333333333333,1.0,0.6666666666666666,1.0,2.95,2.95
2.0,0.3333333333333333,1.0,0.6666666666666666,1.0,3.0,3.0
2.0,nan,1.0,nan,1.0,3.0,3.0
2.0,0.6666666666666666,1.0,0.3333333333333333,3.0,3.0
2.0500000000000003,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.1,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.15,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.2,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.25,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.3000000000000003,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.35,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.4000000000000004,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.45,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.5,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.5500000000000003,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.6,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.6500000000000004,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.7,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.75,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.8000000000000003,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.85,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.9000000000000004,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
2.95,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
3.0,0.6666666666666666,1.0,0.3333333333333333,1.0,3.0,3.0
3.0,nan,1.0,nan,1.0,3.0,3.0
3.0,0.3333333333333333,1.0,0.6666666666666666,1.0,3.0,3.0
3.0500000000000003,0.3333333333333333,1.0,0.6666666666666666,1.0,3.0500000000000003,3.0500000000000003
3.1,0.3333333333333333,1.0,0.6666666666666666,1.0,3.1,3.1
3.1500000000000004,0.3333333333333333,1.0,0.6666666666666666,1.0,3.1500000000000004,3.1500000000000004
3.2,0.3333333333333333,1.0,0.6666666666666666,1.0,3.2,3.2
3.25,0.3333333333333333,1.0,0.6666666666666666,1.0,3.25,3.25
3.3000000000000003,0.3333333333333333,1.0,0.6666666666666666,1.0,3.3000000000000003,3.3000000000000003
3.35,0.3333333333333333,1.0,0.6666666666666666,1.0,3.35,3.35
3.4000000000000004,0.3333333333333333,1.0,0.6666666666666666,1.0,3.4000000000000004,3.4000000000000004
3.45,0.3333333333333333,1.0,0.6666666666666666,1.0,3.45,3.45
3.5,0.3333333333333333,1.0,0.6666666666666666,1.0,3.5,3.5
3.5500000000000003,0.3333333333333333,1.0,0.6666666666666666,1.0,3.5500000000000003,3.5500000000000003
3.6,0.3333333333333333,1.0,0.6666666666666666,1.0,3.6,3.6
3.6500000000000004,0.3333333333333333,1.0,0.6666666666666666,1.0,3.6500000000000004,3.6500000000000004
3.7,0.3333333333333333,1.0,0.6666666666666666,1.0,3.7,3.7
3.75,0.3333333333333333,1.0,0.6666666666666666,1.0,3.75,3.75
3.8000000000000003,0.3333333333333333,1.0,0.6666666666666666,1.0,3.8000000000000003,3.8000000000000003
3.85,0.3333333333333333,1.0,0.6666666666666666,1.0,3.85,3.85
3.9000000000000004,0.3333333333333333,1.0,0.6666666666666666,1.0,3.9000000000000004,3.9000000000000004
3.95,0.3333333333333333,1.0,0.6666666666666666,1.0,3.95,3.95
4.0,0.3333333333333333,1.0,0.6666666666666666,1.0,4.0,4.0
4.0,nan,1.0,nan,1.0,4.0,4.0
4.0,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.05,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.1000000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.15,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.2,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.25,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.3,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.3500000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.4,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.45,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.5,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.55,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.6000000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.65,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.7,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.75,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.800000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.8500000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.9,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
4.95,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
5.0,0.6666666666666666,1.0,0.3333333333333333,1.0,4.0,4.0
5.0,nan,1.0,nan,1.0,4.0,4.0
5.0,0.3333333333333333,1.0,0.6666666666666666,1.0,4.0,4.0
5.050000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,4.050000000000001,4.050000000000001
5.1000000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,4.1000000000000005,4.1000000000000005
5.15,0.3333333333333333,1.0,0.6666666666666666,1.0,4.15,4.15
5.2,0.3333333333333333,1.0,0.6666666666666666,1.0,4.2,4.2
5.25,0.3333333333333333,1.0,0.6666666666666666,1.0,4.25,4.25
5.300000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,4.300000000000001,4.300000000000001
5.3500000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,4.3500000000000005,4.3500000000000005
5.4,0.3333333333333333,1.0,0.6666666666666666,1.0,4.4,4.4
5.45,0.3333333333333333,1.0,0.6666666666666666,1.0,4.45,4.45
5.5,0.3333333333333333,1.0,0.6666666666666666,1.0,4.5,4.5
5.550000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,4.550000000000001,4.550000000000001
5.6000000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,4.6000000000000005,4.6000000000000005
5.65,0.3333333333333333,1.0,0.6666666666666666,1.0,4.65,4.65
5.7,0.3333333333333333,1.0,0.6666666666666666,1.0,4.7,4.7
5.75,0.3333333333333333,1.0,0.6666666666666666,1.0,4.75,4.75
5.800000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,4.800000000000001,4.800000000000001
5.8500000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,4.8500000000000005,4.8500000000000005
5.9,0.3333333333333333,1.0,0.6666666666666666,1.0,4.9,4.9
5.95,0.3333333333333333,1.0,0.6666666666666666,1.0,4.95,4.95
6.0,0.3333333333333333,1.0,0.6666666666666666,1.0,5.0,5.0
6.0,nan,1.0,nan,1.0,5.0,5.0
6.0,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.050000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.1000000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.15,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.2,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.25,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.300000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.3500000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.4,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.45,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.5,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.550000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.6000000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.65,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.7,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.75,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.800000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.8500000000000005,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.9,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
6.95,0.6666666666666666,1.0,0.3333333333333333,1.0,5.0,5.0
7.0,0.3333333333333333,1.0,0.6666666666666666,1.0,5.0,5.0
7.050000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,5.050000000000001,5.050000000000001
7.1000000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,5.1000000000000005,5.1000000000000005
7.15,0.3333333333333333,1.0,0.6666666666666666,1.0,5.15,5.15
7.2,0.3333333333333333,1.0,0.6666666666666666,1.0,5.2,5.2
7.25,0.3333333333333333,1.0,0.6666666666666666,1.0,5.25,5.25
7.300000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,5.300000000000001,5.300000000000001
7.3500000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,5.3500000000000005,5.3500000000000005
7.4,0.3333333333333333,1.0,0.6666666666666666,1.0,5.4,5.4
7.45,0.3333333333333333,1.0,0.6666666666666666,1.0,5.45,5.45
7.5,0.3333333333333333,1.0,0.6666666666666666,1.0,5.5,5.5
7.550000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,5.550000000000001,5.550000000000001
7.6000000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,5.6000000000000005,5.6000000000000005
7.65,0.3333333333333333,1.0,0.6666666666666666,1.0,5.65,5.65
7.7,0.3333333333333333,1.0,0.6666666666666666,1.0,5.7,5.7
7.75,0.3333333333333333,1.0,0.6666666666666666,1.0,5.75,5.75
7.800000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,5.800000000000001,5.800000000000001
7.8500000000000005,0.3333333333333333,1.0,0.6666666666666666,1.0,5.8500000000000005,5.8500000000000005
7.9,0.3333333333333333,1.0,0.6666666666666666,1.0,5.9,5.9
7.95,0.3333333333333333,1.0,0.6666666666666666,1.0,5.95,5.95
8.0,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.05,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.1,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.15,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.200000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.25,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.3,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.35,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.4,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.450000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.5,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.55,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.6,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.65,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.700000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.75,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.8,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.85,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.9,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
8.950000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,6.0,6.0
9.0,0.3333333333333333,1.0,0.6666666666666666,1.0,6.0,6.0
9.05,0.3333333333333333,1.0,0.6666666666666666,1.0,6.050000000000001,6.050000000000001
9.1,0.3333333333333333,1.0,0.6666666666666666,1.0,6.1,6.1
9.15,0.3333333333333333,1.0,0.6666666666666666,1.0,6.15,6.15
9.200000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,6.200000000000001,6.200000000000001
9.25,0.3333333333333333,1.0,0.6666666666666666,1.0,6.25,6.25
9.3,0.3333333333333333,1.0,0.6666666666666666,1.0,6.300000000000001,6.300000000000001
9.35,0.3333333333333333,1.0,0.6666666666666666,1.0,6.35,6.35
9.4,0.3333333333333333,1.0,0.6666666666666666,1.0,6.4,6.4
9.450000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,6.450000000000001,6.450000000000001
9.5,0.3333333333333333,1.0,0.6666666666666666,1.0,6.5,6.5
9.55,0.3333333333333333,1.0,0.6666666666666666,1.0,6.550000000000001,6.550000000000001
9.600000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,6.600000000000001,6.600000000000001
9.65,0.3333333333333333,1.0,0.6666666666666666,1.0,6.65,6.65
9.700000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,6.700000000000001,6.700000000000001
9.75,0.3333333333333333,1.0,0.6666666666666666,1.0,6.75,6.75
9.8,0.3333333333333333,1.0,0.6666666666666666,1.0,6.800000000000001,6.800000000000001
9.850000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,6.850000000000001,6.850000000000001
9.9,0.3333333333333333,1.0,0.6666666666666666,1.0,6.9,6.9
9.950000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,6.950000000000001,6.950000000000001
10.0,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.05,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.100000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.15,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.200000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.25,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.3,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.350000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.4,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.450000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.5,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.55,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.600000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.65,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.700000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.75,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.8,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.850000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.9,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
10.950000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,7.0,7.0
11.0,0.3333333333333333,1.0,0.6666666666666666,1.0,7.0,7.0
11.05,0.3333333333333333,1.0,0.6666666666666666,1.0,7.050000000000001,7.050000000000001
11.100000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.100000000000001,7.100000000000001
11.15,0.3333333333333333,1.0,0.6666666666666666,1.0,7.15,7.15
11.200000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.200000000000001,7.200000000000001
11.25,0.3333333333333333,1.0,0.6666666666666666,1.0,7.25,7.25
11.3,0.3333333333333333,1.0,0.6666666666666666,1.0,7.300000000000001,7.300000000000001
11.350000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.350000000000001,7.350000000000001
11.4,0.3333333333333333,1.0,0.6666666666666666,1.0,7.4,7.4
11.450000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.450000000000001,7.450000000000001
11.5,0.3333333333333333,1.0,0.6666666666666666,1.0,7.5,7.5
11.55,0.3333333333333333,1.0,0.6666666666666666,1.0,7.550000000000001,7.550000000000001
11.600000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.600000000000001,7.600000000000001
11.65,0.3333333333333333,1.0,0.6666666666666666,1.0,7.65,7.65
11.700000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.700000000000001,7.700000000000001
11.75,0.3333333333333333,1.0,0.6666666666666666,1.0,7.75,7.75
11.8,0.3333333333333333,1.0,0.6666666666666666,1.0,7.800000000000001,7.800000000000001
11.850000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.850000000000001,7.850000000000001
11.9,0.3333333333333333,1.0,0.6666666666666666,1.0,7.9,7.9
11.950000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,7.950000000000001,7.950000000000001
12.0,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.05,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.100000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.15,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.200000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.25,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.3,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.350000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.4,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.450000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.5,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.55,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.600000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.65,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.700000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.75,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.8,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.850000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.9,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
12.950000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,8.0,8.0
13.0,0.3333333333333333,1.0,0.6666666666666666,1.0,8.0,8.0
13.05,0.3333333333333333,1.0,0.6666666666666666,1.0,8.05,8.05
13.100000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.100000000000001,8.100000000000001
13.15,0.3333333333333333,1.0,0.6666666666666666,1.0,8.15,8.15
13.200000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.200000000000001,8.200000000000001
13.25,0.3333333333333333,1.0,0.6666666666666666,1.0,8.25,8.25
13.3,0.3333333333333333,1.0,0.6666666666666666,1.0,8.3,8.3
13.350000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.350000000000001,8.350000000000001
13.4,0.3333333333333333,1.0,0.6666666666666666,1.0,8.4,8.4
13.450000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.450000000000001,8.450000000000001
13.5,0.3333333333333333,1.0,0.6666666666666666,1.0,8.5,8.5
13.55,0.3333333333333333,1.0,0.6666666666666666,1.0,8.55,8.55
13.600000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.600000000000001,8.600000000000001
13.65,0.3333333333333333,1.0,0.6666666666666666,1.0,8.65,8.65
13.700000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.700000000000001,8.700000000000001
13.75,0.3333333333333333,1.0,0.6666666666666666,1.0,8.75,8.75
13.8,0.3333333333333333,1.0,0.6666666666666666,1.0,8.8,8.8
13.850000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.850000000000001,8.850000000000001
13.9,0.3333333333333333,1.0,0.6666666666666666,1.0,8.9,8.9
13.950000000000001,0.3333333333333333,1.0,0.6666666666666666,1.0,8.950000000000001,8.950000000000001
14.0,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.05,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.100000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.15,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.200000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.25,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.3,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.350000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.4,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.450000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.5,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.55,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.600000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.65,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.700000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.75,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.8,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.850000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.9,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
14.950000000000001,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0
15.0,0.6666666666666666,1.0,0.3333333333333333,1.0,9.0,9.0


==> py/2_stochastic_ide_0.25.csv <==
x,edge0,edge1,edge2,edge3,lowpath_cost,highpath_cost
0.0,0.5,1.0,0.5,1.0,2.0,2.0
0.05,0.518797166714848,1.0,0.481202833285152,1.0,2.0,2.0235674785386806
0.1,0.535442410327557,1.0,0.464557589672443,1.0,2.0,2.0444790689109524
0.15000000000000002,0.5501658834002215,1.0,0.44983411659977846,1.0,2.0,2.063040230942346
0.2,0.5631835925775261,1.0,0.43681640742247385,1.0,2.0,2.079522884147396
0.25,0.5746932730053773,1.0,0.4253067269946227,1.0,2.0,2.094167880309032
0.30000000000000004,0.5848729752882057,1.0,0.4151270247117943,1.0,2.0,2.1071878758706344
0.35000000000000003,0.5938812745811792,1.0,0.40611872541882077,1.0,2.0,2.1187702840494236
0.4,0.6018583799388444,1.0,0.3981416200611556,1.0,2.0,2.129080121172421
0.45,0.6089276842480059,1.0,0.3910723157519941,1.0,2.0,2.1382626492314607
0.5,0.6151974732931171,1.0,0.38480252670688286,1.0,2.0,2.1464457713908365
0.55,0.6207626295446078,1.0,0.3792373704553922,1.0,2.0,2.1537421700197377
0.6000000000000001,0.6257062409153882,1.0,0.3742937590846118,1.0,2.0,2.160251195474619
0.65,0.6301010710113804,1.0,0.36989892898861965,1.0,2.0,2.1660605235781336
0.7000000000000001,0.6340108751775835,1.0,0.3659891248224165,1.0,2.0,2.17124760400423
0.75,0.6374915626116116,1.0,0.36250843738838845,1.0,2.0,2.1758809228252396
0.8,0.6405922134137527,1.0,0.3594077865862473,1.0,2.0,2.180021101722465
0.8500000000000001,0.6433559635410145,1.0,0.35664403645898546,1.0,2.0,2.1837218546824104
0.9,0.6458207720657878,1.0,0.3541792279342122,1.0,2.0,2.187030820923744
0.9500000000000001,0.6480200850586262,1.0,0.3519799149413738,1.0,2.0,2.1899902906323416
1.0,0.6499834095293687,1.0,0.3500165904706313,1.0,2.0,2.1926378379931117
1.05,0.6330468012487438,1.0,0.3669531987512562,1.0,2.0264325214613197,2.196399411174836
1.1,0.6157807493365021,1.0,0.38421925066349794,1.0,2.0555209310890477,2.2027299394564084
1.1500000000000001,0.5984720657584691,1.0,0.4015279342415309,1.0,2.0869597690576533,2.2116568707970776
1.2000000000000002,0.581363019042839,1.0,0.41863698095716095,1.0,2.120477115852604,2.223167936983691
1.25,0.5646508512742019,1.0,0.4353491487257981,1.0,2.1558321196909676,2.2372179022174405
1.3,0.5484895754326793,1.0,0.4515104245673207,1.0,2.1928121241293654,2.253735208391305
1.35,0.5329935200659576,1.0,0.46700647993404243,1.0,2.231229715950576,2.2726282126328465
1.4000000000000001,0.5182419946069774,1.0,0.4817580053930226,1.0,2.270919878827579,2.2937908015934476
1.4500000000000002,0.5042844849318976,1.0,0.4957155150681024,1.0,2.311737350768539,2.3171072595338558
1.5,0.49114589952276994,1.0,0.50885410047723,1.0,2.353554228609163,2.3424563481433687
1.55,0.4788315239983271,1.0,0.5211684760016728,1.0,2.3962578299802617,2.3697146178031874
1.6,0.4673314732346101,1.0,0.5326685267653899,1.0,2.4397488045253803,2.398759011306187
1.6500000000000001,0.4566245385753616,1.0,0.5433754614246384,1.0,2.483939476421866,2.4294688442275794
1.7000000000000002,0.44668140713192145,1.0,0.5533185928680786,1.0,2.5287523959957694,2.4617272552157363
1.75,0.43746728244845734,1.0,0.5625327175515427,1.0,2.57411907717476,2.495422218703872
1.8,0.42894396582735766,1.0,0.5710560341726423,1.0,2.619978898277535,2.530447205667951
1.85,0.42107147123941424,1.0,0.5789285287605858,1.0,2.666278145317591,2.566701567974647
1.9000000000000001,0.4138092493667693,1.0,0.5861907506332307,1.0,2.7129691790762576,2.604090710620665
1.9500000000000002,0.40711709225923387,1.0,0.5928829077407661,1.0,2.7600097093676603,2.6425261050749915
2.0,0.40095578247698466,1.0,0.5990442175230153,1.0,2.807362162006891,2.6819251867529723
2.0500000000000003,0.3963206735539193,1.0,0.6036793264460807,1.0,2.8536005888251674,2.7221594699107325
2.1,0.3940707402606931,1.0,0.6059292597393069,1.0,2.897270060543595,2.7629076700447825
2.15,0.3939553710592887,1.0,0.6060446289407113,1.0,2.9383431292029254,2.803830822636183
2.2,0.3957319353067687,1.0,0.6042680646932312,1.0,2.976832063016313,2.844626974662757
2.25,0.39916677991628485,1.0,0.6008332200837152,1.0,3.0127820977825643,2.8850299069596983
2.3000000000000003,0.4040359636253492,1.0,0.5959640363746508,1.0,3.0462647916087002,2.9248077317978454
2.35,0.4101260218539797,1.0,0.5898739781460203,1.0,3.0773717873671584,2.963761380366412
2.4000000000000004,0.4172348668292224,1.0,0.5827651331707776,1.0,3.1062091984065567,3.001722965814939
2.45,0.4251728025668827,1.0,0.5748271974331173,1.0,3.132892740466147,3.038554001884319
2.5,0.43376356321345866,1.0,0.5662364367865413,1.0,3.1575436518566335,3.0741434661444442
2.5500000000000003,0.4428452563251665,1.0,0.5571547436748334,1.0,3.1802853821968142,3.1084057130777456
2.6,0.4522710988767869,1.0,0.5477289011232132,1.0,3.201240988693813,3.1412782598884696
2.6500000000000004,0.46190986145210433,1.0,0.5380901385478957,1.0,3.2205311557724214,3.172719482878039
2.7,0.4716459740116171,1.0,0.5283540259883829,1.0,3.238272744784265,3.2027062721394293
2.75,0.4813792855478878,1.0,0.5186207144521122,1.0,3.2545777812961294,3.2312316963713563
2.8000000000000003,0.49102450323204005,1.0,0.50897549676796,1.0,3.26955279433205,3.2583027281799204
2.85,0.5005103606932635,1.0,0.4994896393067365,1.0,3.2832984320253518,3.283938074471819
2.9000000000000004,0.5097785788404867,1.0,0.4902214211595133,1.0,3.2959092893793347,3.308166147942323
2.95,0.5187826870302088,1.0,0.4812173129697912,1.0,3.3074738949250104,3.3310232057152893
3.0,0.5274867694143244,1.0,0.4725132305856756,1.0,3.318074813247031,3.352551671166472
3.0500000000000003,0.5358242970837208,1.0,0.4641757029162792,1.0,3.3278405300892713,3.3728001412457105
3.1,0.5435933939293437,1.0,0.4564066060706563,1.0,3.3370923299552198,3.3918377339233388
3.1500000000000004,0.5506052491852661,1.0,0.4493947508147339,1.0,3.3461691773638194,3.4097645048075353
3.2,0.5567221411438913,1.0,0.4432778588561087,1.0,3.3553730253372454,3.426704918950814
3.25,0.5618500030100285,1.0,0.4381499969899715,1.0,3.3649700930403017,3.4428007489979575
3.3000000000000003,0.5659315809849804,1.0,0.4340684190150196,1.0,3.375192268202154,3.4582050464969836
3.35,0.5689403168301017,1.0,0.4310596831698983,1.0,3.3862386196335876,3.4730770864236957
3.4000000000000004,0.5708749963431011,1.0,0.4291250036568989,1.0,3.3982770341850586,3.487578172136188
3.45,0.571755135729422,1.0,0.42824486427057795,1.0,3.4114459981156786,3.501868187250473
3.5,0.5716170329521092,1.0,0.4283829670478908,1.0,3.425856533855553,3.516102788788487
3.5500000000000003,0.5705103888622535,1.0,0.42948961113774653,1.0,3.4415942869222524,3.5304311488093383
3.6,0.5684953986850034,1.0,0.43150460131499657,1.0,3.4587217401115278,3.54499416652257
3.6500000000000004,0.5656402228748599,1.0,0.43435977712514007,1.0,3.4772805171219585,3.55992308729025
3.7,0.5620187623195847,1.0,0.4379812376804153,1.0,3.4972937278605682,3.575338477444883
3.75,0.5577086820012016,1.0,0.4422913179987984,1.0,3.518768303628641,3.5913495136902185
3.8000000000000003,0.5527896461319439,1.0,0.4472103538680561,1.0,3.541697271820077,3.608053552803441
3.85,0.5473417441020256,1.0,0.45265825589797437,1.0,3.566061925528178,3.625535951642213
3.9000000000000004,0.5414440988986928,1.0,0.4585559011013072,1.0,3.5918338520576745,3.643870109583846
3.95,0.5351736574363257,1.0,0.4648263425636743,1.0,3.618976794284708,3.6631177061365428
4.0,0.5286041656412921,1.0,0.4713958343587079,1.0,3.6474483288335255,3.6833291062411506
4.05,0.52180649458867,1.0,0.47819350541133,1.0,3.6771998587542862,3.7045438705820626
4.1000000000000005,0.514859754253002,1.0,0.485140245746998,1.0,3.7081622660766573,3.7267905147413796
4.15,0.5078578840555052,1.0,0.49214211594449475,1.0,3.740235495192459,3.750084529258541
4.2,0.5009028393762468,1.0,0.4990971606237532,1.0,3.7732950810491808,3.7744266233690307
4.25,0.4940980859433956,1.0,0.5059019140566043,1.0,3.8071992510020385,3.7998020288413157
4.3,0.4875436234267708,1.0,0.5124563765732292,1.0,3.8417949535030127,3.826180663109476
4.3500000000000005,0.4813323476756119,1.0,0.518667652324388,1.0,3.8769229135763004,3.8535179364285073
4.4,0.4755475538343575,1.0,0.5244524461656426,1.0,3.912421827863808,3.881756016980562
4.45,0.4702613827505484,1.0,0.5297386172494516,1.0,3.948131812749521,3.9108253976143654
4.5,0.46553402159694307,1.0,0.534465978403057,1.0,3.9838972112115103,3.9406466370051625
4.55,0.46141348569962093,1.0,0.5385865143003791,1.0,4.019568851190658,3.971132175268054
4.6000000000000005,0.4579358302449069,1.0,0.5420641697550931,1.0,4.055005833477425,4.002188148444445
4.65,0.4551256653393154,1.0,0.5448743346606846,1.0,4.090076912709746,4.033716147150612
4.7,0.45299687334999117,1.0,0.5470031266500088,1.0,4.124661522555112,4.065614881749061
4.75,0.45155345149311715,1.0,0.5484465485068828,1.0,4.158650486309778,4.097781729739941
4.800000000000001,0.45079042379375944,1.0,0.5492095762062406,1.0,4.19194644719656,4.130114151001762
4.8500000000000005,0.4506947839671811,1.0,0.5493052160328189,1.0,4.224464048357786,4.16251096354071
4.9,0.4512464441834313,1.0,0.5487535558165687,1.0,4.256129890416155,4.194873477123414
4.95,0.45241917422737193,1.0,0.547580825772628,1.0,4.286882293863462,4.227106485164478
5.0,0.45418152171523957,1.0,0.5458184782847604,1.0,4.31667089375885,4.259119117065003
5.050000000000001,0.45649768038593347,1.0,0.5435023196140665,1.0,4.345456129417942,4.29082555498568
5.1000000000000005,0.4593276735949308,1.0,0.5406723264050692,1.0,4.373209485258622,4.322145655824821
5.15,0.46262621709928464,1.0,0.5373737829007154,1.0,4.399915470741463,4.353005653362638
5.2,0.46634189480990873,1.0,0.5336581051900913,1.0,4.425573376630972,4.383339027862396
5.25,0.47041723541892017,1.0,0.5295827645810798,1.0,4.450197971158686,4.413087429990782
5.300000000000001,0.4747894514037268,1.0,0.5252105485962733,1.0,4.473819336890529,4.4422015406665984
5.3500000000000005,0.4793916147493851,1.0,0.5206083852506149,1.0,4.496482063571495,4.470641784882575
5.4,0.4841540845815928,1.0,0.5158459154184072,1.0,4.518243983019444,4.4983788482769995
5.45,0.48900603822929634,1.0,0.5109939617707037,1.0,4.539174602385638,4.525393970190548
5.5,0.49387699003251173,1.0,0.5061230099674883,1.0,4.559353362994842,4.551679006725697
5.550000000000001,0.49869821191206354,1.0,0.5013017880879365,1.0,4.578867824731947,4.57723627242213
5.6000000000000005,0.5034039963173439,1.0,0.4965960036826561,1.0,4.5978118515555595,4.60207818003211
5.65,0.5079327254026746,1.0,0.49206727459732535,1.0,4.616283852849392,4.626226705007429
5.7,0.5122277298233978,1.0,0.4877722701766022,1.0,4.634385118250943,4.649712705224492
5.75,0.5162379361547814,1.0,0.4837620638452186,1.0,4.652218270260063,4.672575127749122
5.800000000000001,0.5199183135827766,1.0,0.4800816864172234,1.0,4.669885848998242,4.694860133673536
5.8500000000000005,0.5232301383912858,1.0,0.47676986160871415,1.0,4.687489036459294,4.716620169827164
5.9,0.5261410992863408,1.0,0.4738589007136592,1.0,4.705126522876589,4.737913013008351
5.95,0.5286252683204321,1.0,0.4713747316795679,1.0,4.722893514835524,4.758800808768115
6.0,0.5306629617602651,1.0,0.46933703823973494,1.0,4.740880882935,4.77934912307156
6.050000000000001,0.532240513861837,1.0,0.467759486138163,1.0,4.759174445014324,4.799626021627484
6.1000000000000005,0.533350011351362,1.0,0.46664998864863805,1.0,4.777854344175182,4.819701187224262
6.15,0.5339891302669862,1.0,0.46601086973301376,1.0,4.796994346637365,4.839645071220444
6.2,0.5341611306897283,1.0,0.46583886931027174,1.0,4.816660972137607,4.859528056992405
6.25,0.5338749082506413,1.0,0.4661250917493587,1.0,4.836912570009222,4.879419618508833
6.300000000000001,0.5331450081206617,1.0,0.4668549918793383,1.0,4.857798459333406,4.89938747304762
6.3500000000000005,0.5319915432860115,1.0,0.4680084567139885,1.0,4.8793582151174295,4.919496738428242
6.4,0.5304399866281287,1.0,0.46956001337187125,1.0,4.9016211517230035,4.939809111691725
6.45,0.5285208269196774,1.0,0.4714791730803226,1.0,4.924606029809455,4.960382089115588
6.5,0.5262690938488782,1.0,0.4737309061511218,1.0,4.948320993274306,4.981268247751917
6.550000000000001,0.5237237677535841,1.0,0.4762762322464159,1.0,4.972763727577873,5.002514607071128
6.6000000000000005,0.5209270967428787,1.0,0.47907290325712126,1.0,4.997921819967894,5.024162086378727
6.65,0.5179238479454091,1.0,0.48207615205459087,1.0,5.023773294992574,5.046245069933992
6.7,0.5147605212460323,1.0,0.48523947875396767,1.0,5.0502872947755115,5.0687910875397755
6.75,0.5114845534749826,1.0,0.48851544652501744,1.0,5.077424872250881,5.091820614125146
6.800000000000001,0.5081435389903348,1.0,0.4918564610096652,1.0,5.105139866326468,5.115346987781386
6.8500000000000005,0.5047844893363432,1.0,0.49521551066365677,1.0,5.13337983017284,5.139376442051006
6.9,0.501453150564493,1.0,0.498546849435507,1.0,5.162086986991653,5.163908245165159
6.95,0.49819339226083964,1.0,0.5018066077391603,1.0,5.191199191231888,5.188934936472843
7.0,0.49504667769789934,1.0,0.5049533223021007,1.0,5.220650876928443,5.214442648545457
7.050000000000001,0.49205162012866827,1.0,0.5079483798713318,1.0,5.2503739783725205,5.240411502360285
7.1000000000000005,0.489243625336032,1.0,0.5107563746639681,1.0,5.280298812775742,5.266816062550844
7.15,0.4866546086674114,1.0,0.5133453913325886,1.0,5.31035492877956,5.293625840449959
7.2,0.48431276136529317,1.0,0.5156872386347069,1.0,5.340471943007599,5.320805835573891
7.25,0.48224234715726555,1.0,0.5177576528427345,1.0,5.37058038149117,5.348317109749494
7.300000000000001,0.4804635233976894,1.0,0.5195364766023106,1.0,5.400612526952384,5.376117389913297
7.3500000000000005,0.47899218968554363,1.0,0.5210078103144564,1.0,5.430503261571761,5.404161695758397
7.4,0.47783987118801763,1.0,0.5221601288119824,1.0,5.460190888308278,5.432402987600546
7.45,0.47701364528400086,1.0,0.5229863547159992,1.0,5.489617910884416,5.460792828617633
7.5,0.4765161196460453,1.0,0.5234838803539548,1.0,5.518731752248086,5.48928205434334
7.550000000000001,0.4763454682454392,1.0,0.5236545317545608,1.0,5.547485392928875,5.517821441189582
7.6000000000000005,0.47649552950631907,1.0,0.5235044704936809,1.0,5.575837913621277,5.54636236496296
7.65,0.476955968301377,1.0,0.523044031698623,1.0,5.603754930066011,5.574857439894087
7.7,0.47771250090909323,1.0,0.5222874990909068,1.0,5.631208912460228,5.603261128637557
7.75,0.47874717960151486,1.0,0.5212528203984852,1.0,5.658179385874858,5.631530314017843
7.800000000000001,0.4800387313170016,1.0,0.5199612686829984,1.0,5.684653012218618,5.659624823964886
7.8500000000000005,0.4815629429799395,1.0,0.5184370570200605,1.0,5.710623557948998,5.687507902060911
7.9,0.48329308452475106,1.0,0.5167069154752489,1.0,5.7360917548348445,5.715146617353291
7.95,0.48520035961232383,1.0,0.5147996403876762,1.0,5.761065063527161,5.742512208515157
8.0,0.4872543734222829,1.0,0.512745626577717,1.0,5.785557351454546,5.769580358988382
8.05,0.48942360677032265,1.0,0.5105763932296774,1.0,5.80958849763972,5.796331401351837
8.1,0.4916758861483216,1.0,0.5083241138516784,1.0,5.833183937449161,5.822750450751156
8.15,0.4939788405096045,1.0,0.5060211594903955,1.0,5.856374159550047,5.848827468712006
8.200000000000001,0.4963003384533553,1.0,0.5036996615466447,1.0,5.879194164426117,5.87455725984225
8.25,0.49860890256540175,1.0,0.5013910974345983,1.0,5.901682890250513,5.89993940463619
8.3,0.5008740992735993,1.0,0.49912590072640073,1.0,5.923882610086708,5.924978131940267
8.35,0.5030669028885446,1.0,0.4969330971114554,1.0,5.94583830424161,5.949682134851079
8.4,0.505160032198498,1.0,0.49483996780150197,1.0,5.967597012399463,5.974064334034189
8.450000000000001,0.5071282575156526,1.0,0.4928717424843474,1.0,5.989207171382375,5.998141592731878
8.5,0.5089486756793634,1.0,0.4910513243206366,1.0,6.0107179456566735,6.021934388074662
8.55,0.510600950328456,1.0,0.489399049671544,1.0,6.032178558810434,6.045466443702862
8.6,0.5120675147928019,1.0,0.4879324852071981,1.0,6.0536376350370515,6.068764329107601
8.65,0.513333735211167,1.0,0.486666264788833,1.0,6.07514256010593,6.0918570314817275
8.700000000000001,0.5143880319190809,1.0,0.4856119680809191,1.0,6.0967388713624615,6.114775506199083
8.75,0.5152219577237677,1.0,0.48477804227623233,1.0,6.118469685982175,6.137552212292871
8.8,0.5158302323500865,1.0,0.4841697676499135,1.0,6.140375176035136,6.16022063946229
8.85,0.5162107330656636,1.0,0.48378926693433644,1.0,6.162492097939114,6.1828148331904345
8.9,0.5163644422462111,1.0,0.48363555775378886,1.0,6.184853382646745,6.205368924499295
8.950000000000001,0.5162953533994249,1.0,0.4837046466005751,1.0,6.207487791484874,6.227916670696742
9.0,0.5160103379078098,1.0,0.4839896620921902,1.0,6.230419641011648,6.250491013187027
9.05,0.5155189754585682,1.0,0.4844810245414318,1.0,6.253668598648187,6.273123658023759
9.1,0.5148333517811116,1.0,0.48516664821888844,1.0,6.277249549248875,6.295844684389532
9.15,0.5139678278700134,1.0,0.4860321721299866,1.0,6.301172531288027,6.31868218560006
9.200000000000001,0.5129387852080508,1.0,0.4870612147919492,1.0,6.325442740157786,6.341661946574842
9.25,0.5117643515219908,1.0,0.48823564847800915,1.0,6.350060595363843,6.364807161034358
9.3,0.5104641114183339,1.0,0.4895358885816661,1.0,6.375021868059762,6.388138191016218
9.35,0.5090588060385359,1.0,0.4909411939614641,1.0,6.400317865148951,6.411672370666961
9.4,0.507570025730047,1.0,0.49242997426995305,1.0,6.425935665965846,6.4354238556566195
9.450000000000001,0.5060198996651735,1.0,0.49398010033482653,1.0,6.451858407268158,6.459403518969614
9.5,0.5044307863264312,1.0,0.49556921367356876,1.0,6.478065611925375,6.483618893237118
9.55,0.5028249687737039,1.0,0.49717503122629614,1.0,6.504533556297176,6.5080741591882
9.600000000000001,0.50122435857451,1.0,0.49877564142549,1.0,6.531235670892436,6.532770179211897
9.65,0.49965021218318184,1.0,0.5003497878168182,1.0,6.55814296851831,6.557704574446261
9.700000000000001,0.49812286337863415,1.0,0.5018771366213659,1.0,6.585224493800955,6.582871843254528
9.75,0.4966614751097387,1.0,0.5033385248902613,1.0,6.612447787707167,6.608263518425839
9.8,0.49528381375581987,1.0,0.5047161862441801,1.0,6.639779360537748,6.633868359959968
9.850000000000001,0.49400604840153467,1.0,0.5059939515984653,1.0,6.667185166809603,6.659672579874026
9.9,0.4928425772679587,1.0,0.5071574227320412,1.0,6.694631075500743,6.6856600951132075
9.950000000000001,0.4918058829527337,1.0,0.5081941170472664,1.0,6.722083329303296,6.71181280436232
10.0,0.4909064176305062,1.0,0.5090935823694938,1.0,6.7495089868130105,6.738110884344553
10.05,0.49015251886420624,1.0,0.5098474811357938,1.0,6.776876341976279,6.764533101058551
10.100000000000001,0.4895503561904689,1.0,0.5104496438095312,1.0,6.8041553156105055,6.7910571313440835
10.15,0.489103908176677,1.0,0.510896091823323,1.0,6.831317814399978,6.8176598901770165
10.200000000000001,0.48881496921575596,1.0,0.511185030784244,1.0,6.8583380534251965,6.844317859172755
10.25,0.4886831849497706,1.0,0.5113168150502294,1.0,6.885192838965679,6.871007411915862
10.3,0.48870611491137395,1.0,0.511293885088626,1.0,6.91186180898382,6.897705131923806
10.350000000000001,0.48887932073642326,1.0,0.5111206792635767,1.0,6.9383276293330765,6.924388119282408
10.4,0.48919647811047523,1.0,0.5108035218895248,1.0,6.964576144343418,6.951034282252526
10.450000000000001,0.48964951044347543,1.0,0.5103504895565245,1.0,6.990596481030424,6.977622610435447
10.5,0.4902287421036961,1.0,0.5097712578963038,1.0,7.016381106762919,7.0041334263979875
10.55,0.49092306887403864,1.0,0.5090769311259613,1.0,7.041925840811838,7.030548612995608
10.600000000000001,0.49172014312298984,1.0,0.5082798568770102,1.0,7.067229820788142,7.0568518139955705
10.65,0.4926065710138708,1.0,0.5073934289861293,1.0,7.092295425553776,7.083028605990655
10.700000000000001,0.49356811892282293,1.0,0.5064318810771771,1.0,7.11712815674551,7.1090666400073905
10.75,0.49458992611118135,1.0,0.5054100738888186,1.0,7.141736481574198,7.134955751646872
10.8,0.49565672061422694,1.0,0.5043432793857731,1.0,7.16613164004007,7.160688039046085
10.850000000000001,0.4967530352776213,1.0,0.5032469647223787,1.0,7.190327420126013,7.186257908406617
10.9,0.4978634209017747,1.0,0.5021365790982253,1.0,7.21433990488683,7.211662087296356
10.950000000000001,0.4989726535459265,1.0,0.5010273464540735,1.0,7.238187195637718,7.236899606379791
11.0,0.5000659331971227,1.0,0.49993406680287733,1.0,7.261889115655484,7.261971750663933
11.05,0.5011290712189687,1.0,0.49887092878103134,1.0,7.285466898941487,7.2868819817513515
11.100000000000001,0.5021486642531793,1.0,0.4978513357468207,1.0,7.308942868655955,7.311635832960439
11.15,0.5031122525435722,1.0,0.49688774745642783,1.0,7.332340109823021,7.33624077950079
11.200000000000001,0.5040084609755218,1.0,0.49599153902447823,1.0,7.355682140827283,7.360706086171845
11.25,0.5048271214609721,1.0,0.4951728785390279,1.0,7.378992588084175,7.385042635284047
11.3,0.505559375636725,1.0,0.49444062436327496,1.0,7.402294868076232,7.409262737682136
11.350000000000001,0.5061977571675629,1.0,0.4938022428324371,1.0,7.42561188071763,7.433379929880197
11.4,0.5067362532494759,1.0,0.4932637467505241,1.0,7.4489657177475115,7.4574087604018136
11.450000000000001,0.5071703451858568,1.0,0.4928296548141432,1.0,7.472377389564591,7.481364568457945
11.5,0.5074970281638724,1.0,0.49250297183612757,1.0,7.49586657360205,7.505263258095337
11.55,0.5077148105898109,1.0,0.49228518941018906,1.0,7.51945138700443,7.529121070911133
11.600000000000001,0.5078236935589842,1.0,0.49217630644101584,1.0,7.543148186004468,7.552954360359749
11.65,0.5078251312389787,1.0,0.49217486876102134,1.0,7.566971394009383,7.576779370575961
11.700000000000001,0.507721973141285,1.0,0.492278026858715,1.0,7.590933359992648,7.600612022506824
11.75,0.5075183894455261,1.0,0.4924816105544739,1.0,7.615044248353166,7.624467709984527
11.8,0.5072197807233122,1.0,0.4927802192766878,1.0,7.639311960953953,7.648361108183936
11.850000000000001,0.5068326735833943,1.0,0.49316732641660566,1.0,7.663742091593422,7.6723059966932805
11.9,0.5063646039218785,1.0,0.49363539607812146,1.0,7.688337912703681,7.696315099185987
11.950000000000001,0.5058239896065715,1.0,0.4941760103934285,1.0,7.713100393620247,7.720399941417926
12.0,0.5052199945473089,1.0,0.4947800054526911,1.0,7.738028249336105,7.744570728990536
12.05,0.5045623861993641,1.0,0.4954376138006359,1.0,7.7631180182486865,7.7688362460200295
12.100000000000001,0.5038613886094032,1.0,0.4961386113905968,1.0,7.7883641670395996,7.793203775540634
12.15,0.503127533140687,1.0,0.49687246685931297,1.0,7.813759220499247,7.817679042151068
12.200000000000001,0.5023715090026222,1.0,0.4976284909973778,1.0,7.839293913828193,7.842266177093198
12.25,0.5016040156605062,1.0,0.49839598433949384,1.0,7.86495736471599,7.866967705636254
12.3,0.5008356191156096,1.0,0.4991643808843904,1.0,7.890737262317902,7.891784556334705
12.350000000000001,0.5000766139266308,1.0,0.49992338607336917,1.0,7.9166200701198415,7.916716091437793
12.4,0.4993368926973963,1.0,0.5006631073026038,1.0,7.942591239598224,7.94176015745863
12.450000000000001,0.4986258245873599,1.0,0.5013741754126402,1.0,7.9686354315420935,7.966913154664498
12.5,0.4979521442178313,1.0,0.5020478557821687,1.0,7.9947367419047,7.992170124029992
12.55,0.49732385215253666,1.0,0.5026761478474633,1.0,8.020878929088905,8.017524850003053
12.600000000000001,0.496748127932783,1.0,0.503251872067217,1.0,8.04704563964029,8.042969977272206
12.65,0.4962312564462433,1.0,0.5037687435537568,1.0,8.073220629424076,8.068497139590868
12.700000000000001,0.4957785682100717,1.0,0.5042214317899283,1.0,8.099387977493215,8.094097098613053
12.75,0.4953943939530656,1.0,0.5046056060469344,1.0,8.12553229001551,8.119759890622024
12.8,0.49508203369067316,1.0,0.5049179663093268,1.0,8.151638891816102,8.145474978990272
12.850000000000001,0.4948437403008225,1.0,0.5051562596991774,1.0,8.177694003306758,8.171231410194011
12.9,0.4946807174283255,1.0,0.5053192825716746,1.0,8.20368490081405,8.197017971217626
12.950000000000001,0.4945931313720038,1.0,0.5054068686279962,1.0,8.229600058582111,8.222823346222693
13.0,0.4945801364413431,1.0,0.5054198635586569,1.0,8.2554292710095,8.248636270420207
13.05,0.49463991311066907,1.0,0.5053600868893309,1.0,8.281163753980008,8.27444567917404
13.100000000000001,0.4947697181487567,1.0,0.5052302818512433,1.0,8.306796224459404,8.300240850475529
13.15,0.4949659457630235,1.0,0.5050340542369764,1.0,8.332320957848971,8.326011539062973
13.200000000000001,0.4952241986716526,1.0,0.5047758013283474,1.0,8.357733822906841,8.351748100613637
13.25,0.49553936790623276,1.0,0.5044606320937672,1.0,8.383032294363783,8.377441604607121
13.3,0.4959057200546712,1.0,0.5040942799453287,1.0,8.408215443665334,8.403083934645903
13.350000000000001,0.4963169905804713,1.0,0.5036830094195287,1.0,8.433283908562245,8.428667875218157
13.4,0.49676648180169786,1.0,0.5032335181983021,1.0,8.458239842541408,8.454187184096629
13.450000000000001,0.4972471640827215,1.0,0.5027528359172785,1.0,8.48308684533554,8.479636649782496
13.5,0.49775177878347715,1.0,0.5022482212165229,1.0,8.507829875970046,8.505012133621003
13.55,0.4982729415249803,1.0,0.5017270584750197,1.0,8.532475149996985,8.530310596433248
13.600000000000001,0.4988032443652517,1.0,0.5011967556347483,1.0,8.557030022727833,8.555530109722286
13.65,0.4993353555342994,1.0,0.5006646444657006,1.0,8.58150286040917,8.580669851718667
13.700000000000001,0.49986211545032505,1.0,0.5001378845496749,1.0,8.605902901386985,8.60573008872812
13.75,0.5003766278277397,1.0,0.49962337217226027,1.0,8.630240109378011,8.630712142429141
13.8,0.5008723447902971,1.0,0.4991276552097029,1.0,8.654525021009766,8.65561834393933
13.850000000000001,0.5013431450164328,1.0,0.49865685498356715,1.0,8.678768589806028,8.680451975623821
13.9,0.5017834040665218,1.0,0.4982165959334782,1.0,8.702982028782412,8.70521720175612
13.950000000000001,0.5021880561716914,1.0,0.4978119438283086,1.0,8.727176653777345,8.729918989259485
14.0,0.502552646897813,1.0,0.497447353102187,1.0,8.75136372957983,8.754563019855102
14.05,0.5028733762359444,1.0,0.4971266237640556,1.0,8.775554320825998,8.77915559502113
14.100000000000001,0.5031471318085919,1.0,0.49685286819140806,1.0,8.79975914952451,8.80370353522347
14.15,0.5033715120191964,1.0,0.4966284879808036,1.0,8.823988460937064,8.828214074915497
14.200000000000001,0.5035448391084864,1.0,0.49645516089151365,1.0,8.848251899386401,8.852694754819794
14.25,0.5036661622138033,1.0,0.49633383778619666,1.0,8.872558395392915,8.877153313000164
14.3,0.5037352506558619,1.0,0.4962647493441381,1.0,8.896916065354137,8.901597576208339
14.350000000000001,0.5037525777998216,1.0,0.49624742220017837,1.0,8.921332124781884,8.926035352946908
14.4,0.5037192959521073,1.0,0.4962807040478927,1.0,8.945812815903409,8.95047432962906
14.450000000000001,0.5036372028617196,1.0,0.49636279713828035,1.0,8.970363350217543,8.974921971138842
14.5,0.5035087004910628,1.0,0.4964912995089372,1.0,8.994987866379034,8.999385427002364
14.55,0.5033367468082424,1.0,0.49666325319175764,1.0,9.01968940356679,9.023871444274793
14.600000000000001,0.5031248014266623,1.0,0.49687519857333773,1.0,9.044469890277753,9.048386288128647
14.65,0.5028767659800165,1.0,0.4971232340199835,1.0,9.06933014828137,9.072935671000998
14.700000000000001,0.5025969201689995,1.0,0.4974030798310005,1.0,9.094269911271919,9.097524691019597
14.75,0.5022898544508667,1.0,0.4977101455491333,1.0,9.119287857570896,9.122157780285146
14.8,0.5019604003633359,1.0,0.4980395996366641,1.0,9.144381656060707,9.146838663439286
14.850000000000001,0.5016135594807697,1.0,0.4983864405192303,1.0,9.169548024376216,9.1715703267986
14.9,0.5012544319929122,1.0,0.4987455680070878,1.0,9.194782798243917,9.19635499818572
14.950000000000001,0.500888145875128,1.0,0.499111854124872,1.0,9.220081010740554,9.22119413744133
15.0,0.5005212584993479,1.0,0.4994787415006521,1.0,9.245436980144937,9.246088437457994


==> svg-inkscape/ide-0_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ide-0_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=0$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ide-0_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ide-0_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ide-0_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ide-0_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ide-2_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ide-2_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=1$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ide-2_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ide-2_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ide-2_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ide-2_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ide-4_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ide-4_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=2$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ide-4_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ide-4_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ide-4_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ide-4_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ide-6_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ide-6_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=3$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ide-6_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ide-6_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ide-6_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ide-6_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/spe-0.25-0_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spe-0.25-0_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=0$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spe-0.25-0_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spe-0.25-0_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{spe-0.25-0_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{spe-0.25-0_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/spe-0.25-2_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spe-0.25-2_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=1$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spe-0.25-2_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spe-0.25-2_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{spe-0.25-2_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{spe-0.25-2_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/spe-0.25-4_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spe-0.25-4_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=2$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spe-0.25-4_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spe-0.25-4_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{spe-0.25-4_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{spe-0.25-4_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/spe-0.25-6_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.3436995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35337534)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{spe-0.25-6_svg-tex.pdf}}%
    \put(0.14596603,0.31492105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$t=3$:}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{spe-0.25-6_svg-tex.pdf}}%
    \put(0.26208291,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$s$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{spe-0.25-6_svg-tex.pdf}}%
    \put(0.86528749,0.13898739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$d$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{spe-0.25-6_svg-tex.pdf}}%
    \put(0.56368521,0.23952048){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{spe-0.25-6_svg-tex.pdf}}%
    \put(0.5636852,0.03845429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\totalheight}{$w$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

